Failure Modes of Variational Autoencoders and Their Effects on Downstream Tasks

Variational Auto-encoders (VAEs) are deep generative latent variable models that are widely used for a number of downstream tasks. While it has been demonstrated that VAE training can suffer from a number of pathologies, existing literature lacks characterizations of exactly when these pathologies occur and how they impact downstream task performance. In this paper, we concretely characterize conditions under which VAE training exhibits pathologies and connect these failure modes to undesirable effects on specific downstream tasks, such as learning compressed and disentangled representations, adversarial robustness, and semi-supervised learning.

==> semi-supervised-figs/continuous-iwae/info.txt <==
alpha=0.0, l_weight=0.5


==> semi-supervised-figs/continuous-lagging/info.txt <==
alpha=0.1, l_weight=1.0


==> semi-supervised-figs/continuous-vae/info.txt <==
alpha=0.0, l_weight=2.0


==> semi-supervised-figs/discrete-iwae/info.txt <==
alpha=1.0, l_weight=5.0


==> semi-supervised-figs/discrete-lagging/info.txt <==
alpha=0.0, l_weight=5.0


==> semi-supervised-figs/discrete-vae/info.txt <==
alpha=0.0, l_weight=5.0


==> unsupervised-figs/clusters-iwae/info.txt <==
batch_sz=100__init_fn=random__k=10__lr=0.001

==> unsupervised-figs/clusters-lagging/info.txt <==
batch_sz=100__init_fn=random__lr=0.001__num_roll=10__p1_thresh=0.05

==> unsupervised-figs/clusters-vae/info.txt <==
batch_sz=100__init_fn=ground_truth__lr=0.001

==> unsupervised-figs/fig-8-iwae/info.txt <==
batch_sz=100__init_fn=ground_truth__k=3__lr=0.001


==> unsupervised-figs/fig-8-lagging/info.txt <==
batch_sz=100__init_fn=ground_truth__lr=0.001__num_roll=5__p1_thresh=0.1


==> unsupervised-figs/fig-8-vae/info.txt <==
batch_sz=100__init_fn=ground_truth__lr=0.001



